Quantum Tomography via Compressed Sensing: Error Bounds, Sample Complexity, and Efficient Estimators

Intuitively, if a density operator has small rank, then it should be easier to estimate from experimental data, since in this case only a few eigenvectors need to be learned. We prove two complementary results that confirm this intuition. First, we show that a low-rank density matrix can be estimated using fewer copies of the state, i.e., the sample complexity of tomography decreases with the rank. Second, we show that unknown low-rank states can be reconstructed from an incomplete set of measurements, using techniques from compressed sensing and matrix completion. These techniques use simple Pauli measurements, and their output can be certified without making any assumptions about the unknown state. We give a new theoretical analysis of compressed tomography, based on the restricted isometry property (RIP) for low-rank matrices. Using these tools, we obtain near-optimal error bounds, for the realistic situation where the data contains noise due to finite statistics, and the density matrix is full-rank with decaying eigenvalues. We also obtain upper-bounds on the sample complexity of compressed tomography, and almost-matching lower bounds on the sample complexity of any procedure using adaptive sequences of Pauli measurements. Using numerical simulations, we compare the performance of two compressed sensing estimators with standard maximum-likelihood estimation (MLE). We find that, given comparable experimental resources, the compressed sensing estimators consistently produce higher-fidelity state reconstructions than MLE. In addition, the use of an incomplete set of measurements leads to faster classical processing with no loss of accuracy. Finally, we show how to certify the accuracy of a low rank estimate using direct fidelity estimation and we describe a method for compressed quantum process tomography that works for processes with small Kraus rank.

==> Code/README.txt <==
The file FrontEnd.m contains all of the various parameters that the user can set. That file should be pretty self explanatory. The code assumes that you have the parallelization toolbox, and possibly also the statistics toolbox (I don't recall). There are two global variables in testEstimatorParallel.m that need to be set by the user: the directory where the data files will be stored (line 30), and the number of cores in which to run in parallel (line 33). Also, the function MakeGraphs.m assumes that the data can be found in the current directory in a folder called Data. Sorry for any inconvenience this may cause, but file i/o is annoying and time consuming, and it's quite possible that nobody will ever read this. :) The final figures for the paper were generated from the Mathematica notebook included in the Data folder.

Finally, I want to acknowledge Brielin Brown as a coauthor for some of the functions here, especially for the bulk of testEstimatorParallel.m and earlier versions of FrontEnd.m and MakeGraphs.m.
